Evolution of the 5G New Radio Two-Step Random Access towards 6G Unsourced MAC

This report summarizes some considerations on possible evolutions of grant-free random access in the next generation of the 3GPP wireless cellular standard. The analysis is carried out by mapping the problem to the recently-introduced unsourced multiple access channel (UMAC) setup. By doing so, the performance of existing solutions can be benchmarked with information-theoretic bounds, assessing the potential gains that can be achieved over legacy 3GPP schemes. The study focuses on the two-step random access (2SRA) protocol introduced by Release 16 of the 5G New Radio standard, investigating its applicability to support large MTC / IoT terminal populations in a grant-free fashion. The analysis shows that the existing 2SRA scheme may not succeed in providing energy-efficient support to large user populations. Modifications to the protocol are proposed that enable remarkable gains in both energy and spectral efficiency while retaining a strong resemblance to the legacy protocol.

==> charts/BSIDMAd4PC1000.txt <==
K	snr
1	0.9
5	0.9
25           0.95
50           1.05
75           1.15
100          1.5
125	     2.1


==> charts/BSIDMAd8LDPC500.txt <==
K	snr
1	1.65
5	1.67
25	1.7
50	1.8
75	2.0
100	2.7


==> charts/CCS.txt <==
K	    snr

10	    3.12
25  	    3.15
50          3.2
75          3.3
100         3.6
125         4
150         4.85
175         5.23
200         5.52
225         6.05
250         6.8
275         7.4
300         8.22


==> charts/IDMA.txt <==
K	snr
5	1.95
25  2
50           2.1
75           2.2
100         2.41
125         2.57
150         2.81
175         3
200 3.4
225 3.88
250 4.36
275 4.87
300 5.35


==> charts/IRSAPolar.txt <==
K	snr
10 0.3801
20 0.5939
30 0.8524
40 0.9949
50 1.1553
60 1.3246
70 1.5474
80 1.7167
90 1.8682
100 2.0554
110 2.2247
120 2.3762
130 2.5811
140 2.7950
150 2.9999
160 3.1425
170 3.3475
180 3.5168
190 3.7128
200 3.8911
210 4.0425
220 4.2742
230 4.5505
240 4.7554
250 4.9158
260 5.0762
270 5.2010
280 5.3168
290 5.4059
300 5.4951
310 5.5663
320 5.6376
330 5.6911
340 5.7357
350 5.7624
360 5.7802
370 5.8069
380 5.8248
390 5.8515
400 5.9050
410 6.0119
420 6.1634
430 6.6000

==> charts/RCU.txt <==
K	snr		eta
1	    -0.1	0.0033
5	    0.04	0.0167
10          0.09	0.0333
15	    0.15	0.0500
25          0.25	0.0833
50           0.3	0.1667
75           0.35	0.2500
100         0.4		0.3333
125         0.45	0.4167
150         0.5		0.5000
175         0.55	0.5833
200         0.6		0.6667
225         0.95	0.7500
250         1.25	0.8333
275         1.55	0.9167
300         1.8		1.0000


==> charts/SBIDMA500LDPCd3_fading_1024preambles_2xPre.txt <==
K	snr	
1	13.1	
2	13.2
5	13.3
10	13.45
20	13.65
30	13.8
40	13.9
50	14.0
60	14.2
75	14.4
95	14.9
145	17
180	20

==> charts/SBIDMA500LDPCd3_fading_1024preambles_2xPre_A2.txt <==
K	snr	
1	6.7
2	6.75
4	6.8
8	6.85
32	7.0
90	7.4
150	8.4
200	10.0

==> charts/SBIDMA500LDPCd3_fading_1024preambles_2xPre_A4.txt <==
K	snr	
1	2.15
2	2.2
8	2.2
32	2.25
64	2.4
128	3.0
185	3.5
225	4.3

==> charts/SBIDMA500Polard3_fading_1024preambles_2xPre.txt <==
K	snr	
1	11.85	
2	11.9
5	11.95
10	12.00
20	12.05
40	12.15
60	12.25
80	12.5
106	13.5
155	16
200	20


==> charts/SBIDMA500Polard3_fading_1024preambles_2xPre_A2.txt <==
K	snr	
1	5.3
2	5.35
4	5.4
8	5.45
90	5.8
150	6.6
210	8.2


==> charts/SBIDMA500Polard3_fading_1024preambles_2xPre_A4.txt <==
K	snr	
1	0.9
2	0.9
8	0.9
32	0.97
64	1.05
128	1.5
195	2.0
245	2.8

==> charts/SBIDMA500Polard3_fading_8192preambles_1778xPre1.12.txt <==
K	snr
1	11.4	
100	11.5
200	11.9
300	12.5


==> charts/SPARCS.txt <==
K	snr
5  2.7
50 2.75
75 2.85 
100 2.92  
150 3.02 
175 3.05 
200 3.07  
250 3.35 
300 5.00 


==> charts/SpreadPolar.txt <==
K	snr
2     0.3
10    0.5
25          0.55
50           0.6
75 0.7
100 0.75
125 1.15
150 1.5
175 2
200 2.7
225 3.5
250 4.3


==> charts/TwoStep500LDPC.txt <==
K	snr	
1	5.35	
2	5.4
4	5.5
6	5.7
8	5.9
11	6.5
16	7.5
22	8.5
30	9.5
35	10.5


==> charts/TwoStep500LDPC_fading_1024preambles_2xPre.txt <==
K	snr	
1	14.3	
2	14.4
5	14.5
10	14.8
20	15.1
30	15.3
40	15.6
50	15.9
60	16.3
70	16.6
80	17.6
95	20


==> charts/TwoStep500LDPC_fading_1024preambles_2xPre_A2.txt <==
K	snr	
1	7.8
2	7.9
4	7.95
8	8.0
16	8.1
32	8.15
48	8.4
64	8.7
96	9.3
128	10.5
180	15.0

==> charts/TwoStep500LDPC_fading_1024preambles_2xPre_A4.txt <==
K	snr	
1	3.0
2	3.05
4	3.1
8	3.12
16	3.18
32	3.3
64	3.55
128	4.4
185	5.3
225	6.5



==> charts/TwoStep500LDPC_fading_1024preambles_2xPre_idealdet.txt <==
K	snr	
1	14.4	
2	14.4
5	14.5
10	14.8
20	15.1
30	15.3
40	15.6
50	15.9
60	16.3
70	16.6
80	17.6
95	20


==> charts/TwoStep500LDPC_fading_16384preambles_2xPre_idealdet.txt <==
K	snr	
1	14.4	
2	14.4
5	14.5
10	14.8
20	15.1
30	15.3
42	15.6
54	15.9
65	16.3
80	16.6
95	17.6
115	20


==> charts/TwoStep500LDPC_fading_2xPre.txt <==
K	snr	
1	14.4	
2	14.5
4	15.2
8	16
16	17.5
24	19.3
32	22.2



==> charts/TwoStep500LDPC_fading_2xPre_A2.txt <==
K	snr	
1	7.8
2	8.1
4	8.5
8	9.2
16	9.7
32	11.5
50	15.0



==> charts/TwoStep500LDPC_fading_2xPre_A4.txt <==
K	snr	
1	3.0
2	3.1
4	3.3
8	3.7
16	4.2
32	6.0
58	10.0



==> charts/TwoStep500LDPC_fading_2xPre_idealdet.txt <==
K	snr	
1	14.4	
2	14.5
4	14.9
8	15.8
16	17.5
24	19.3
32	22.2




==> charts/TwoStep500LDPC_fading_8192preambles_2xPre_idealdet.txt <==
K	snr	
1	14.4	
2	14.4
5	14.5
10	14.8
20	15.1
30	15.3
41	15.6
52	15.9
63	16.3
76	16.6
90	17.6
110	20


==> charts/TwoStep500LDPC_noSIC.txt <==
K	snr	
1	5.35	
2	5.4
4	5.5
6	5.8
8	6.1
10	7.3
12	8.5
14	10.5


==> charts/TwoStep_Fading_Alternate_Config.txt <==
K	snr
1	14.4
4	14.5
8	14.6
13	14.8
18	15.0
22	15.2
27	15.5
33	16
43	17
51	18
63	20


==> charts/fading_replica.txt <==
snr 	 K 
8.324 	 1 
8.477 	 140 
8.628 	 279 
8.783 	 418 
8.943 	 557 
9.109 	 696 
9.280 	 835 
9.458 	 974 
9.643 	 1113 
11.299 	 1252 
13.174 	 1391 
15.332 	 1530 
17.383 	 1669 
19.464 	 1808 
21.581 	 1947 

